Enhancing CTC-based speech recognition with diverse modeling units

In recent years, the evolution of end-to-end (E2E) automatic speech recognition (ASR) models has been remarkable, largely due to advances in deep learning architectures like transformer. On top of E2E systems, researchers have achieved substantial accuracy improvement by rescoring E2E model's N-best hypotheses with a phoneme-based model. This raises an interesting question about where the improvements come from other than the system combination effect. We examine the underlying mechanisms driving these gains and propose an efficient joint training approach, where E2E models are trained jointly with diverse modeling units. This methodology does not only align the strengths of both phoneme and grapheme-based models but also reveals that using these diverse modeling units in a synergistic way can significantly enhance model accuracy. Our findings offer new insights into the optimal integration of heterogeneous modeling units in the development of more robust and accurate ASR systems.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to INTERSPEECH 2023.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

INTERSPEECH2023.cls - defines the INTERSPEECH2023 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.


==> aishell2-pinyin.dat <==
idx ios-ctc ios-ctc-aed android-ctc android-ctc-aed mic-ctc mic-ctc-aed wubi-ios-
1	7.24	6.55	8.29	7.38	8.28	7.5
2	7.12	6.36	7.95	7.1	7.95	7.11
3	6.92	6.16	7.79	6.94	7.93	6.98
4	6.7	5.92	7.39	6.63	7.34	6.65
5	6.52	5.89	7.22	6.55	7.19	6.52
6	6.29	5.71	6.93	6.28	7.07	6.43
7	6.39	5.73	7.01	6.3	7.02	6.32
8	6.52	5.87	7.13	6.47	7.16	6.45
9	6.53	5.9	7.25	6.54	7.27	6.6
10	6.66	5.97	7.35	6.56	7.35	6.65
11	6.84	6.2	7.58	6.85	7.56	6.8
12	7.66	6.5	8.38	7.16	8.38	7.22


==> aishell2-wubi.dat <==
idx ios-ctc ios-ctc-aed
1	7.59	6.64
2	7.66	6.98
3	7.43	6.75
4	6.75	6.08
5	6.69	6.11
6	6.71	6.11
7	6.52	
8	6.49	5.95
9	6.48	6.03
10	6.49	
11	6.68	6.08
12	6.87	6.24


==> results-ch.dat <==
nlayer clean_char_rescore clean_double_rescore other_char_rescore other_double_rescore
6	3.4	3.24	8.91	8.46
7	3.42	3.24	8.85	8.43
8	3.39	3.23	8.85	8.43
9	3.36	3.2	8.82	8.36
10	3.36	3.24	8.72	8.34
11	3.39	3.34	8.78	8.34
12	3.36	3.23	8.7	8.37


==> results-wp-ch.dat <==
idx clean-ctc clean-a-rescore clean-char-ctc clean-a-decode other-ctc other-a-rescore other-char-ctc other-a-decode clean-c-rescore other-c-rescore
1 3.86 3.43 41.18 4.21 9.85 9.11 59.96 9.32 0 0
2 3.73 3.34 18.01 5.16 9.74 8.91 33.76 10.17 0 0 
3 3.59 3.28 11.63 6.91 9.51 8.79 24.24 9.29 0 0
4 3.5 3.13 9.39 5.8 8.97 8.33 19.99 9.1 0 0
5 3.5 3.14 8.18 4.36 8.89 8.3 17.78 8.51 0 0
6 3.44 3.15 7.61 6.58 8.83 8.12 16.2 8.6 3.33 8.71
7 3.39 3.06 7.06 7.22 8.67 8.07 15.22 9.11 3.31 8.57
8 3.45 3.11 6.5 5.45 8.58 8.06 14.16 8.62 3.31 8.5
9 3.46 3.15 6.32 5.1 8.73 8.18 13.6 9.15 3.36 8.67
10 3.6 3.29 5.76 4.03 8.99 8.31 12.76 8.44 3.54 8.8
11 3.62 3.26 5.78 3.54 9.32 8.65 12.75 8.79 3.51 9.12
12 3.61 3.23 5.3 3.27 9.15 8.39 11.91 8.23 3.45 8.86

==> results-wp-ph.dat <==
idx clean-ctc clean-a-rescore clean-a-decode other-ctc other-a-rescore other-a-decode
1 3.66 3.26 4.07 9.86 9.05 9.05
2 3.73 3.35 4.71 9.7 8.9 9.57
3 3.63 3.29 4.17 9.19 8.53 8.9
4 3.47 3.21 6.85 9.12 8.35 10.31
5 3.55 3.18 6.34 9.02 8.37 8.51
6 3.62 3.26 4.47 9.25 8.53 10.8
7 3.56 3.22 3.87 9.05 8.36 8.62
8 3.84 3.36 6.6 9.51 8.68 9.52
9 3.57 3.21 4.81 8.99 8.33 8.59
10 3.83 3.4 4.33 9.79 8.78 8.39
11 4.25 3.6 4.58 10.22 9.22 9.27
12 4.17 3.55 3.71 10.18 9.13 8.63

